A visual formalism for weights satisfying reverse inequalities

In this expository article we introduce a diagrammatic scheme to represent reverse classes of weights and some of their properties.

==> VisualFormalism/figures/HowToConvertOldPdfFilesToNewVersionCompatibleIPE.txt <==
"C:\Program Files\R\R-2.11.0alpha-x64\bin\R.exe" CMD BATCH --vanilla --slave "C:\Users\Sharad\myscript.R"


"C:\Users\Sharad\sharad\programs\ipe-7.0.10\bin\ipeextract" "C:\Users\Sharad\Reverse Classes Oct 25\figures\try2.pdf"

"C:\Users\Sharad\sharad\programs\ipe-7.0.10\bin\ipe6upgrade" "C:\Users\Sharad\Reverse Classes Oct 25\figures\try2.xml"




To go one directory up: cd..

To see all the available directories as well as files: dir

To go to one of the available directory A: cd A

To see all the available files starting from i: dir i*

To delete a file named A: del A

To copy file A and rename it B: copy A B



==> figures/HowToConvertOldPdfFilesToNewVersionCompatibleIPE.txt <==
"C:\Program Files\R\R-2.11.0alpha-x64\bin\R.exe" CMD BATCH --vanilla --slave "C:\Users\Sharad\myscript.R"


"C:\Users\Sharad\sharad\programs\ipe-7.0.10\bin\ipeextract" "C:\Users\Sharad\Reverse Classes Oct 25\figures\try2.pdf"

"C:\Users\Sharad\sharad\programs\ipe-7.0.10\bin\ipe6upgrade" "C:\Users\Sharad\Reverse Classes Oct 25\figures\try2.xml"




To go one directory up: cd..

To see all the available directories as well as files: dir

To go to one of the available directory A: cd A

To see all the available files starting from i: dir i*

To delete a file named A: del A

To copy file A and rename it B: copy A B


